Separating form and meaning: Using self-consistency to quantify task understanding across multiple senses

At the staggering pace with which the capabilities of large language models (LLMs) are increasing, creating future-proof evaluation sets to assess their understanding becomes more and more challenging. In this paper, we propose a novel paradigm for evaluating LLMs which leverages the idea that correct world understanding should be consistent across different (Fregean) senses of the same meaning. Accordingly, we measure understanding not in terms of correctness but by evaluating consistency across multiple senses that are generated by the model itself. We showcase our approach by instantiating a test where the different senses are different languages, hence using multilingual self-consistency as a litmus test for the model's understanding and simultaneously addressing the important topic of multilinguality. Taking one of the latest versions of ChatGPT as our object of study, we evaluate multilingual consistency for two different tasks across three different languages. We show that its multilingual consistency is still lacking, and that its task and world understanding are thus not language-independent. As our approach does not require any static evaluation corpora in languages other than English, it can easily and cheaply be extended to different languages and tasks and could become an integral part of future benchmarking efforts.

==> feedback.txt <==


ELIA

--------------------------------------------------------------------------------------------------------------------------------------

However, we should make an effort to sort our ideas/contributions out in the intro. In an attempt to make it clearer to myself, I tried to rewrite and also exemplify the second paragraph of the intro. Maybe we can use it as a way to agree on the contributions. Importantly, I would  try to distinguish between contributions and findings. For instance, cool effects such as that the model works better with its own translation should be a finding:


Our method is grounded on the belief that a genuine understanding of the world should not be tied to a specific language. Therefore, a model's prediction should remain uniform regardless of the language used.

To illustrate this, consider the task of identifying paraphrases. The task should yield the same results regardless of the language used. In simpler terms, if a model is given a sentence pair to analyze in English and the same pair in French, its conclusions about whether the second sentence is a proper paraphrase of the first should be identical. 

To ensure the accuracy of this method, we use the model's own translation capabilities. This eliminates the possibility of out-of-distribution data affecting the results and guarantees that both the instructions and task have identical meanings according to the model's perception.

 By verifying the model's consistency across different languages, we can more accurately determine whether it has achieved a true comprehension of the world, which transcends specific linguistic forms. 

In essence, we are using the model's multilingual self-consistency as a litmus test for its understanding.


--------------------------------------------------------------------------------------------------------------------------------------

More feedback:
INTRO:
As long as models with sufficient translation
ability are evaluated, no static evaluation corpora
in languages other than English are required,
making our paradigm less susceptible to data
contamination in future model training.
==> I wonder if there are more advantages than this. In principle, our method allows for very cheap evaluation that can scale up easily and also adapt to specific domains.
RELATED WORK:
Very nice. One point only: Self-consistency.I am not sure whether it would fit better a review of the kinds of evaluation methods used to assess self-consistency more than methods to improve on that; maybe we could even reuse the same literature as who tries the improve needs also to evaluate, and just stress more on the second?

--------------------------------------------------------------------------------------------------------------------------------------
